Measurement of the Bc meson mass in the exclusive decay Bc --> Jpsi Pi

A fully reconstructed Bc --> Jpsi Pi signal is observed with the D0 detector at the Fermilab Tevatron p-pbar collider. Using 1.3 inverse femtobarns of integrated luminosity, the signal is extracted with a significance more than five standard deviations above background. The measured Bc meson mass is 6300 (+-) 14 (stat) (+-) 5 (sys) MeV/cc

==> abstract.txt <==
\title
Measurement of the Bc meson mass in the exclusive decay Bc --> Jpsi Pi

\date{February 28, 2008}
           
\abstract
A fully reconstructed Bc --> Jpsi Pi signal is observed with the 
D0 detector at the Fermilab Tevatron p-pbar collider. Using 1.3 
inverse femtobarns of integrated luminosity, the signal is extracted 
with a significance more than five standard deviations above 
background. The measured Bc meson mass is 
6300 (+-) 14 (stat) (+-) 5 (sys) MeV/cc

